Dust Polarization of Prestellar and Protostellar Sources in OMC-3

We present the Atacama Large Millimeter/submillimeter Array (ALMA) observations of linearly polarized 1.1 mm continuum emission at $\sim$0.14" (55 au) resolution and CO ($J$=2$-$1) emission at $\sim$1.5" (590 au) resolution towards one prestellar (MMS 4), four Class 0 (MMS$\,$1, MMS$\,$3, MMS$\,$5, and MMS$\,$6), one Class I (MMS$\,$7), and one flat-spectrum (MMS$\,$2) sources in the Orion Molecular Cloud$\,$3 region. The dust disk-like structures and clear CO outflows are detected towards all sources except for MMS$\,$4. The diameters of these disk-like structures, ranging from 16 au to 97 au, are estimated based on the deconvolved full width half maximum (FWHM) values obtained from the multi-Gaussian fitting. Polarized emissions are detected towards MMS$\,$2, MMS$\,$5, MMS$\,$6, and MMS$\,$7, while no polarized emission is detected towards MMS$\,$1, MMS$\,$3, and MMS$\,$4. MMS$\,$2, MMS$\,$5, and MMS$\,$7 show organized polarization vectors aligned with the minor axes of the disk-like structures, with mean polarization fractions ranging from 0.6$\%$ to 1.2$\%$. The strongest millimeter source, MMS$\,$6, exhibits complex polarization orientations and a remarkably high polarization fraction of $\sim$10$\%$ around the Stokes $I$ peak, and 15$-$20$\%$ on the arm-like structure, as reported by Takahashi et al. (2019). The origins of the polarized emission, such as self-scattering and dust alignment due to the magnetic field or radiative torque, are discussed for individual sources. Some disk-like sources exhibit a polarized intensity peak shift towards the nearside of the disk, which supports that the polarized emission originates from self-scattering.

==> figures/regrid-mms6-arm-pfrac.txt <==
#Histogram for /Users/liuyuhua/Desktop/polarizationimg-final/mms6_robust_SC_regrid-pfrac                   
                   
 #Region: 2052596151                   
#Bin Center(Jy/beam)               Count                   
           0.0274232                   7                   
           0.0460368                  23                   
           0.0646503                  29                   
           0.0832639                  36                   
            0.101877                  30                   
            0.120491                  31                   
            0.139105                  26                   
            0.157718                  32                   
            0.176332                  20                   
            0.194945                  18                   
            0.213559                  18                   
            0.232172                  12                   
            0.250786                  10                   
            0.269399                  16                   
            0.288013                  10                   
            0.306626                   1                   
             0.32524                   8                   
            0.343854                   4                   
            0.362467                   3                   
            0.381081                   0                   
            0.399694                   0                   
            0.418308                   2                   
            0.436921                   2                   
            0.455535                   2                   
            0.474148                   1                   
                   
                   
                   

